The Photo-Astrometric Vertical Tracer Density of the Milky Way I: The Method

We introduce a method to infer the vertical distribution of stars in the Milky Way using a Poisson likelihood function, with a view to applying our method to the Gaia catalogue. We show how to account for the sample selection function and for parallax measurement uncertainties. Our method is validated against a simulated sample drawn from a model with two exponential discs and a power-law halo profile. A mock Gaia sample is generated using the Gaia astrometry selection function, whilst realistic parallax uncertainties are drawn from the Gaia Astrometric Spread Function. The model is fit to the mock in order to rediscover the input parameters used to generate the sample. We recover posterior distributions which accurately fit the input parameters to within statistical uncertainties, demonstrating the efficacy of our method. Using the GUMS synthetic Milky Way catalogue we find that our halo parameter fits can be heavily biased by our overly simplistic model, however, the fits to the thin and thick discs are not significantly impacted. We apply this method to Gaia Early Data Release 3 in a companion paper where we also quantify the systematic uncertainties introduced by oversimplifications in our model.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> response.txt <==
Editor: Please ensure that journal spelling is used, e.g. 'disc', especially in figures.
Author: Fixed.


Referee: This paper describes a method for inferring the density of stars from Gaia data, which into account the Gaia selection function and Gaussian errors in parallax. The paper is clear, well-written, and easy to follow. It will likely be useful to practitioners in the field of galactic dynamics who plan to model the Galaxy using data from Gaia and similar surveys.


Referee: My main concern is that method was tested using mock data that was generated from the model used in the analysis. The success of the method in recovering the parameters used to generate the mock data tells us that the numerical calculations were done correctly and the MCMC sampling was working. But it doesn't get to the more pertinent question of how well the method will do with real data, which almost certainly will not follow the parametric form assumed in the model. One step toward addressing that concern is to test the method on a mock data that isn't generated by the model. For example, the authors could test the model against mock data from the Gaia Model Universe, which is based on the Besancon Galactic model. The Besancon model violates some of the assumptions made in their model (e.g., separability of stellar parameters and density profile within the different components), but that's okay. They can still test how well they recover the vertical density run of the different components. The authors could use a different model to generate their mock data, but I think it would be instructive to  see how well the method does with a more general data set.
Author: We completely agree that it's important to test this on more genneral/realistic Milky Way samples. We have applied our method and model to the GUMS catalogue with results presented in Section 6 and discussed the results. This is just a superficial test to understand where the model succeeds and breaks down but in Paper 2 we perform a much more quantitative analysis so we'd like to reserve further discussion of model limitations for that work.


Referee: This brings me to a related concern. Figure 5 suggests that the authors can decompose the vertical density into thin, thick, and stellar halo components extremely well. I suspect the decomposition won't work nearly as well with more general mock data. Indeed, there's some debate over whether the the stellar content can be divided so neatly into thin, thick, and halo components. But perhaps they will still be able to recover the total density.
Author: We agree. We've added a bit more text before Section 3.1 to explain why we've used the very simple separable mono-abundance model. We've also discussed this in the penultimate paragraph of Section 6.


Referee: in Eq. 22 and 23, R_sun should be replaced by R_0 and defined as the distance of the Sun to the Galactic centre (not the radius of the Sun).
Author: Fixed.

Referee: script N in Eq 10 should be defined.
Author: Fixed.
